Beyond English-Centric Bitexts for Better Multilingual Language Representation Learning

In this paper, we elaborate upon recipes for building multilingual representation models that are not only competitive with existing state-of-the-art models but are also more parameter efficient, thereby promoting better adoption in resource-constrained scenarios and practical applications. We show that going beyond English-centric bitexts, coupled with a novel sampling strategy aimed at reducing under-utilization of training data, substantially boosts performance across model sizes for both Electra and MLM pre-training objectives. We introduce XY-LENT: X-Y bitext enhanced Language ENcodings using Transformers which not only achieves state-of-the-art performance over 5 cross-lingual tasks within all model size bands, is also competitive across bands. Our XY-LENT XL variant outperforms XLM-RXXL and exhibits competitive performance with mT5 XXL while being 5x and 6x smaller respectively. We then show that our proposed method helps ameliorate the curse of multilinguality, with the XY-LENT XL achieving 99.3% GLUE performance and 98.5% SQuAD 2.0 performance compared to a SoTA English only model in the same size band. We then analyze our models performance on extremely low resource languages and posit that scaling alone may not be sufficient for improving the performance in this scenario

==> data/xnli_comp.dat <==
x           y1          y2          y3      y4
225000000         76.2        nan         nan     nan
477000000         nan         nan         78.1    80.5
550000000         80.9        nan        nan     nan
580000000         nan         75.4        nan     nan
815000000         nan         nan         nan    83.0
840000000         nan         nan         81.3    nan
1200000000        nan         81.1        nan     nan
2100000000        nan         nan         nan    84.8
2200000000        nan         nan         83.7    nan
3500000000        82.3        nan        nan     nan
3700000000        nan         82.9        nan     nan
5000000000        nan         nan         nan    nan
10700000000       83.1        nan         nan     nan
13000000000       nan         85.0        nan     nan
